On the Age Calibration of Open Clusters using Red Clump Stars

In this study, we extend the dust-independent Hatzidimitriou (1991) relation between cluster age and $d_{B-R}$ color difference between the red giant branch (RGB) and red clump to younger cluster ages. We perform membership analysis on fourteen galactic open clusters using Gaia DR3 astrometry, then compute the difference in color of the RGB and red clump $d_{B-R}$ using Gaia photometry. We also compute $d_{B-R}$ for five fields surrounding Small Magellanic Cloud (SMC) clusters. We find that the trend derived from older clusters does not extrapolate to younger ages and becomes double-valued. We confirm that $d_{B-R}$ is independent of metallicity. Current stellar evolutionary isochrones do not quantitatively reproduce the trend and furthermore predict an increased color gap with a decrease in metallicity that is not echoed in the data. Integrated light models based on current isochrones exaggerate the color change over the $-0.5 <$ [Fe/H] $< 0$ interval at the few-percent level.

==> referee2.txt <==
Dear Editor,

We were able to comply with essentially all of the referee's requests. Thank you for the rigorous screening. It absolutely improved the paper, except, of course, that it made the paper much longer (+19 figures and an appendix), which was definitely not the original intention. However, change is good, and we are happy with the final version.

The referee's last comments are marked with three asterisks. Our replies to those are marked with the text "Reply2".

Best regards,
Guy Worthey, for the authors



Reply: We accept the referee's suggestion and have created an appendix
for all the CMDs. That said, left to our own devices, we would not have
done so. One CMD is necessary to show our method, but plotting lots of
CMDs does not advance the scientific point.

**** I think it does, because of the importance of how the red clump
and red giant stars are selected, and how things might be affected
by small number statistics in some clusters. Thank you for
addressing the point, and adding the boxes showing the estimated
boundary of the clump.

That said, how were the boxes chosen? I understand they may be
mostly for illustration, but for clarity, were RC stars only
present in the box? (And only RC stars in the box?)
For NGC 2509, it feels like too much of a coincidence that 6
of 9 of the red giants are at nearly the same G mag as the selected
RC stars (when there are only 3 of those...).

The illustration was also helpful in emphasizing to me how much NGC
2477 stood out. It has a large stellar sample, so the d_B-R seems
pretty believable, but it doesn't stand out from the sample in age,
metallicity, or reddening (in the sense that differential reddening
might be more important). Maybe it is worth a spare moment to
consider if there is some other explanation that it is showing us.

Reply2:

We will leave the CMDs in!

On the boxes, we inserted the text "by hand" at the appropriate location in the manuscript.

We relied on the Tukey biweight to find the "central location." The Tukey biweight is insensitive to outliers by design. We made no assumption about whether a given star was a clump star, a mismeasured RGB star, or an astrophysical oddity. On NGC 2509, we agree there is potential for a miscue, however, the hypothesis the referee invites us to consider leads to a conundrum. We used the non-clump-luminosity RGB stars to locate the RGB. Since there are only three of them, it is possible that they are ALL mismeasured, and the RGB should be cooler. However, that hypothesis seems like a non-starter. We have to work with the data we have, not data we conjure from the ether. Given the placement of the RGB, the clump is either where we placed it, or includes all the RGB stars and therefore ends up locating right on the RGB, essentially d(B-R) = 0. Since a zero would be an outlier, we chose what we chose. Now that we're looking at the NGC 2509 CMD, there is a third hypothesis we might consider, and that is that the low-L RGB star is a subgiant, and the two high-L stars are AGB stars. In that case, all the clump-L stars are clump stars and this cluster has zero RGB stars. In this fun hypothesis, the IMF in NGC 2509 has a little gap, engineered to make the RGB disappear while amplifying the helium-burning stages. This sounds a little too crazy to discuss (since the RGB/AGB ratio is normally 5-to-1, at least for older clusters), but you have to admit it's possible. We did not add any discussion of NGC 2509 at this time. We would love to collaborate with the referee on a cheeky little exploration of this hypothesis.

On NGC 2477, by the width of its main sequence, NGC 2477 definitely has some differential reddening, but also the main sequence spread has sharp edges, so the differential reddening is bounded inside reasonable limits. I think none of us are particularly worried about NGC 2477's differential reddening. Again, we did not add discussion of differential reddening of this specific cluster in the text.

We did explicitly mention NGC 2477 as regards the straddle-He-flash hypothesis. c.f. next point.




**** Not to put too fine a point on it, but ~1/2 of the MW open cluster
sample fall in an age range where these two kinds of RC stars
could be present. It may be worth pointing out the large vertical
extent for clusters like NGC 1245 and 2477 are possibly reflecting
that.

As a presentation point, it might be good to include the d_B-Rvalues in Table 1, because it makes it a little challenging to
connect points in Figure 8 to the actual clusters.

Reply2:

We have included d(B-R) in Tables 1 and 2.

We have specifically called out NGC 1245 and NGC 2477 in the text.






**** For some clusters there is a clear and tight RGB sequence (NGC
2420, 2682, and 6791, maybe King 5, Melotte 71, and Ruprecht
68). But I have a hard time believing that the color uncertainty
in the RGB of Melotte 66 is really less than 0.006 mag and NGC
2477 is less than 0.008 mag. (Those are quoted d_BP-RP
uncertainties, but also include uncertainty in the RC position.)
This is why I question whether the RGB placement error (based on
shifting the theoretical RGB by +/- 1 star from median) is giving
a realistic uncertainty. Uncertainties in medians are not based on
one data point shifts... they are based on something closer to
shifts based on the square root of the number of objects in the
sample. So my suspicion is that they are underestimates.

Reply2:

Thank you, dear referee, for arriving along with us at our single largest headache. The RGB fits were done by hand, so this excluded some options regarding statistical treatment. We're aware that nearest-neighbor is not a commonly used estimate of the error in the central location. However, it does enjoy a solid theoretical background, by which I mean the nearest neighbor distribution function in the case of Poisson point processes (https://en.wikipedia.org/wiki/Nearest_neighbour_distribution). In the treatment of errors, we were most concerned, naturally, with the RGBs that contain few stars. By way of example, for N=2, for points separated by one unit, nearest-neighbor gives 1.0 for the error while RMS gives 0.7, and we thought the larger estimate was closer to correct for sparse RGBs. The referee is correct that the central location error as measured by nearest neighbor narrows somewhat faster than 1/sqrt(N). I guess it's equivalent to the binomial transitioning from Poisson to Gaussian random as the number of samples increases. We weren't as focused on the rich clusters with large N, but of course we're willing to consider refinements on our scheme. 

The following may render the point moot: There is a "tilt error" in the theoretical RGBs that provides an error floor that we did not previously consider. By comparing isochrone sets that play well with the WL11 color calibration, I derive a sigma = 0.034 mag in BP-RP tilt uncertainty in delta color from top to bottom. We try to fit the middle, so this drops immediately to 0.015 mag, and then the limited luminosity range further dilutes the effect of tilt error, probably by more than a factor of two. It is therefore reasonable but approximate to include an error floor of 0.007 mag, ascribed to systematic error in RGB location. That 0.007 was for B-R. For BP-RP, it's 0.004 mag. 

We have included this error floor in Tables 1 and 2 and added a note about it in the text. Figure 7 and 8 have been updated.





**Line 77: For the H91 points, don't age estimates exist in the
Cantat-Gaudin+ (2020) paper? I think that would be a more self
consistent choice rather than the 0.9 factor to account for an age scale
drift.

Reply: Age estimates for the SMC+LMC clusters or MW globular clusters do
not exist in the Cantat-Gaudin catalog. However, we have reworked the
ages and some of the metallicities according to more recent literature
estimates. Sources are cited two paragraphs before the start of section
4.

*** Ah, you were referring to the other clusters. That wasn't
mentioned anywhere in the text that I saw... only in the legend of
Figure 8.

A related note... there is no Figure 6 in the draft any more?

Reply2:

1. Hopefully, all is clarified, now.
2. Fig. 6 was our clerical error (an extra caption). We apologize. It is corrected.






**Paragraph starting line 95. The differences between model sets from
different groups and between sets from the same group is a worry, and an
illustration of the kind of theoretical uncertainty still remaining. It
might be good to include MIST models in the comparison, and to use the
colors calculated by the model makers when possible. How is the clump
position determined from the isochrones (when the He burning phase
covers a significant color range)? Mass loss might be a significant
uncertainty in the determination also?

Reply: Although we would love to do it, adding MIST isochrones in the
homogenized way we have treated the other isochrone sets would be quite
a lot of work. Regretfully, we cannot comply with that particular
request. We are not sure of the reasoning behind the request for
inclusion of other temperature-color relations, especially as we went to
considerable trouble to remove that extra source of scatter. It remains
true in 2024 that temperature-color relations introduce considerably
less scatter than the Teffs of the isochrones themselves (e.g. Charlot
et al. 1996, ApJ 457, 625). The answer on the theoretical red clump
location was that we looked for the actual red clump in terms of where
the largest number of stars congregated. (We say "isochrones," in the
text, but since they are generated as part of population synthesis
calculations, they also include an IMF and predictions on the numbers of
stars present.)

At least in one iteration of the BASTI isochrones, there is a second
mass loss option (Riemers with a different coefficient, although
Riemers is known not to mimic actual mass loss patterns very well), so
this effect could be at least illustrated (but not thoroughly
explored).  However, we're going to plead "love to do it, but it's a
lot of work" one more time. One of us (GW) has worked a lot with the
Monte Carlo horizontal branch code of Dotter (2008, ApJ, 687, L21). In
that scheme, while the relationship between clump temperature and mass
loss are highly nonlinear, they are also monotonic, so there is a
small effect.  The astrophysical question is, why should any pair
clusters of the same age and metallicity have different mass loss
rates. Phrased this way,the H91 investigation of age and metallicity
on clump temperature makes sense as a way to possibly constrain mass
loss. We added a sentence to define how we determined red clump
temperature in section four paragraph 3.

**** Fair enough. I get the point, but that was kind of the theme of
the original paragraph. So perhaps I'd just suggest rewriting the
paragraph to be clearer on what you think you can rule out as
explanations of the theoretical deviations. That would be a good
contribution.

Reply2:

We have attempted to summarize this in the text. We have added one new paragraph and a fair amount of additional text around the Fig. 5 discussion, roughly lines 90-120 in the one-column manuscript format.







#----------------------
Notes to be deleted from here before submitting.
+Mass loss of 0.7 Mo in M67 red clump. Tripicco Dorman & Bell 1993, AJ 106, 618
+RC luminosity is not easily predicted theoretically. Degla'Innocenti, Castellani, Girardi, & Marconi et al. 2000, ASPC 211, 169
+Theory vs. asteroseismology disagree on T,L,M relation. Deokkeun, Pinsonneault, Terndrup & Chun 2019 ApJ 879, 81

The "tall" clump is interesting, of course. If it is not a slow onset to the E-AGB, it might indeed be a two-family yes/no on helium flash-related mass loss. I dug into the literature a fair amount, but did not find clarity on how sharp the mass boundary might be. I got the impression that historical mass loss drives flash-related mass loss. That is, a GB star with a little extra mass loss on the RGB will resemble a lower mass star with an overmassive He core, while a GB star with light mass loss will resumble a slightly higher mass star. The latter will have a soft fusion turn-on and less flash-related mass loss. The lower mass stars will develop a higher degree of electron degeneracy and will therefore have a more violent fusion turn-on and more flash-related mass loss. So the stars that lost more mass would lose even more mass during the flash. The post-flash He core masses should be similar, but H envelope masses may differ by several tenths of a solar mass. 

In contrast, other references said that the He flash did not cause any mass loss. One must admit that at just below yes/no mass borderline, the amount of electron degeneracy to overcome is very minor, so one should not expect much mass loss as a direct consequence of this reduced He flash.


/science/papers/Chriss-RedClump/tiltexperiment
B-R color spread is 0.462 +/- 0.034
from W94, BASTI5+6, Padova94,11,Parsec12, Dartmouth

==> reply-to-referee.txt <==

Reply: The authors would like to thank the referee for helpful comments. Much of the paper has been reworked in response to these comments. We apologize for the length of time it took to complete the revisions, although they were rather substantive. All the authors' remarks are preceded by the word "Reply" interspersed between the original comments of the referee.

**The authors present a somewhat interesting discussion of open cluster red clumps, but there are some significant flaws. The first is just a lack of detail --- the text is pretty short, and leaves a lot of unanswered questions. A clearer presentation of the cluster samples (like Gaia color-magnitude diagrams for more clusters) would help alleviate some of that. But I also have a big question about methodology in determining the red giant branch colors.

Reply: We accept the referee's suggestion and have created an appendix for all the CMDs. That said, left to our own devices, we would not have done so. One CMD is necessary to show our method, but plotting lots of CMDs does not advance the scientific point. 


**Line 24: What is the justification for the statement that the
lifetimes are predicted by evolution theory at only the 20% level? Reference?

Reply: This is Girardi 2016. The sentence begins "Girardi notes ..." which hopefully makes clear that we are relying on this external authority for this statement. 


**Table 1. There are at least a couple of clusters (NGC 752 and NGC 7789) that are thought to have red clumps that contain both stars that went through a degenerate helium flash and those that didn't. The luminosity of the clump stars appears to change in this transition. This wouldn't have an effect on the d parameter if the RGB was perfectly vertical, but it will have some (small?) effect in reality. The authors might want to consider that issue and discuss it, at least briefly.

Reply: Thank you for bringing this to our attention. We have added a brief discussion in paragraph 2 of the Results section.


**Figure 1 caption: "pragmatic" units? Isn't it just number / deg^2?

Reply: We have altered our language in the captions of Figs. 1 and 2.


** Line 70: The RGB color seems like one of the most important
issues. For older clusters where there are many obvious RGB stars, it probably isn't an issue to identify the RGB color. But for the younger clusters that this paper is focused on, the task can be much harder, if not impossible, to measure in any practical way. The authors' example in Figure 5 (NGC 7789) is a good example. There is maybe one RGB star at the clump level or fainter, and neither of the example isochrones are obvious good matches.

Reply: We explicitly estimate, and tabulate, uncertainties. The method for doing so is explained in the first paragraph of the results section.

**Were the authors intending these isochrones to be representations of the isochrone matches that were used to identify the RGB color? That wasn't made clear. If they were, why is there a difference of a few millimag in the RGB positions? In that case, the other branches aren't being matched well --- the main sequence is significantly bluer than
the data, and the subgiant branch is not being matched either. Either one of these issues would bring up the questions about whether the chemical composition was correct, or whether the stellar physics had systematic errors. (For example, do they have a proper treatment of core convection and overshooting?)

Reply: The short answer for the first sentence is no. As far as we are aware, there is no set of isochrones without serious shortcomings, at least in some stellar evolutionary phases and in some portions of parameter space. Worthey's papers often highlight defects in various isochrone grids. What we require here is that the color-magnitude SLOPE for the synthetic RGB is approximately correct near the magnitude of the red clump. We have attempted to clarify this in the text in the results section, paragraph one.

**For a cluster like NGC 1907 where N_80 = 15 (20 times fewer stars than in the NGC 7789 example), I'd wonder whether there were any red clump stars, let alone RGB stars. N_80 might be misleading (in that the total number of stars above the faint limit are being tabulated), so a tabulation of the number of clump stars might be a better choice.

Reply: Thank you for the suggestion. We changed N_80 to N_RC(60) to list the number of red clump stars with probability greater than 60 percent for each cluster, then added this information as column 6 in Table 1.


**In the end, I am very skeptical how well the RGB color can be
identified for many of the young clusters, and that the measured d can have uncertainties below 0.01 for quite a few clusters. The justification for this is not strong enough. The amount of scatter in the d values for young clusters may be related to the difficulties in measuring the RGB color.

Reply: We reworked all of our estimates and uncertainty estimates in an attempt to be as unbiased as possible. We dropped a couple of clusters from the sample and added a nearly-single-age SMC field CMD. A new "Table 2" lists the SMC fields that were averaged. Again, the uncertainties are explicitly tabulated and the method is explained.


**Line 77: For the H91 points, don't age estimates exist in the
Cantat-Gaudin+ (2020) paper? I think that would be a more self-
consistent choice rather than the 0.9 factor to account for an age scale drift.

Reply: Age estimates for the SMC+LMC clusters or MW globular clusters do not exist in the Cantat-Gaudin catalog. However, we have reworked the ages and some of the metallicities according to more recent literature estimates. Sources are cited two paragraphs before the start of section 4. 


**Figure 6. Color coding for cluster metallicity might help for later discussion, especially when the models are predicting a significant shift in d.

Reply: Thank you for the suggestion. We reworked Figure 6 so that symbol shapes code for object type, and a blue-to-red color bar codes for [Fe/H]. 


**Paragraph starting line 88. The abstract mentions that the d parameter becomes double valued for the younger clusters, but I don't see any mention of that in the rest of the paper? It would be natural to see a discussion here (where the non-normal distribution of the scatter is). But I also don't see the evidence of a double value in looking at Figure 6. Without more investigation, the double-value claim should probably be dropped.

Reply: Thank you for this catch. We have added text to paragraph 1 of the discussion section to make this clear. 


**Paragraph starting line 95. The differences between model sets from different groups and between sets from the same group is a worry, and an illustration of the kind of theoretical uncertainty still remaining. It might be good to include MIST models in the comparison, and to use the colors calculated by the model makers when possible. How is the clump position determined from the isochrones (when the He burning phase covers a significant color range)? Mass loss might be a significant uncertainty in the determination also?

Reply: Although we would love to do it, adding MIST isochrones in the homogenized way we have treated the other isochrone sets would be quite a lot of work. Regretfully, we cannot comply with that particular request. We are not sure of the reasoning behind the request for inclusion of other temperature-color relations, especially as we went to considerable trouble to remove that extra source of scatter.  It remains true in 2024 that temperature-color relations introduce considerably less scatter than the Teffs of the isochrones themselves (e.g. Charlot et al. 1996, ApJ 457, 625). The answer on the theoretical red clump location was that we looked for the actual red clump in terms of where the largest number of stars congregated. (We say "isochrones," in the text, but since they are generated as part of population synthesis calculations, they also include an IMF and predictions on the numbers of stars present.) 
At least in one iteration of the BASTI isochrones, there is a second mass loss option (Riemers with a different coefficient, although Riemers is known not to mimic actual mass loss patterns very well), so this effect could be at least illustrated (but not thoroughly explored). However, we're going to plead "love to do it, but it's a lot of work" one more time. One of us (GW) has worked a lot with the Monte Carlo horizontal branch code of Dotter (2008, ApJ, 687, L21). In that scheme, while the relationship between clump temperature and mass loss are highly nonlinear, they are also monotonic, so there is a small effect. The astrophysical question is, why should any pair clusters of the same age and metallicity have different mass loss rates. Phrased this way, the H91 investigation of age and metallicity on clump temperature makes sense as a way to possibly constrain mass loss. We added a sentence to define how we determined red clump temperature in section four paragraph 3.


**Line 131. I think the "hard limit" is likely to be higher than 200 Myr, and is likely to come from lack of giant stars. Clusters like the Hyades, Coma Ber, or Praesepe (near 600 Myr old) have few to no post-main sequence stars.

Reply: One of us (GW) calls this the stubby RGB trend, and it is indeed worth a mention. We have included two sentences this just before the acknowledgements in the text. Overall cluster richness is a factor, too, of course, but probably too obvious to mention.

